Learning to Write Notes in Electronic Health Records

Clinicians spend a significant amount of time inputting free-form textual notes into Electronic Health Records (EHR) systems. Much of this documentation work is seen as a burden, reducing time spent with patients and contributing to clinician burnout. With the aspiration of AI-assisted note-writing, we propose a new language modeling task predicting the content of notes conditioned on past data from a patient's medical record, including patient demographics, labs, medications, and past notes. We train generative models using the public, de-identified MIMIC-III dataset and compare generated notes with those in the dataset on multiple measures. We find that much of the content can be predicted, and that many common templates found in notes can be learned. We discuss how such models can be useful in supporting assistive note-writing features such as error-detection and auto-complete.

==> discharge_tdmca.txt <==
Admission Date:  [**2123-10-8**]              Discharge Date:   [**2123-10-16**]

Date of Birth:  [**2043-3-16**]             Sex:   F

Service: MEDICINE

Allergies:
Patient recorded as having No Known Allergies to Drugs

Attending:[**First Name3 (LF) 2297**]
Chief Complaint:
Shortness of breath

Major Surgical or Invasive Procedure:
None

History of Present Illness:
71 yo F with h/o COPD, HTN, and recent admission for COPD
exacerbation who presents with worsening shortness of breath.
She reports that she has been feeling more short of breath
recently. She has been having worsening cough with green
sputum production over the past few days. She denies fevers,
chills, chest pain, nausea, vomiting, abdominal pain, diarrhea,
constipation, dysuria, hematuria, leg pain or swelling. She
reports that she has been taking her medications regularly. She
has been taking her medications regularly. She also reports
that she has been taking her medications regularly.
.
In the ED, initial vs were: T: 98.6 P: 116 BP: 110/65 R: 16 O2
sat: 100% on NRB. Patient was given albuterol and ipratropium
nebs, methylprednisolone 125mg IV x1, magnesium 2gm IV x1, and
levofloxacin 750mg IV x1. She was admitted to the MICU for
further management.

On the floor, she reports feeling short of breath but otherwise
feels well.

Review of systems:
(+) Per HPI
(-) Denies fever, chills, night sweats, recent weight loss or
gain. Denies headache, sinus tenderness, rhinorrhea or
congestion. Denies cough, shortness of breath, or wheezing.
Denies chest pain, chest pressure, palpitations, or weakness.
Denies nausea, vomiting, diarrhea, constipation, abdominal pain,
or changes in bowel habits. Denies dysuria, frequency, or
urgency. Denies arthralgias or myalgias. Denies rashes or skin
changes.


Past Medical History:
COPD
Hypertension
Hyperlipidemia
Asthma
GERD
Hypothyroidism
Depression
s/p hysterectomy
s/p appendectomy
s/p tonsillectomy
s/p hysterectomy
s/p carpal tunnel release

Social History:
The patient lives with her husband in [**Name (NI) **]. She is a
retired nurse. She has a remote history of tobacco use, but quit
30 years ago.


Family History:
No family history of early MI, arrhythmia, cardiomyopathies, or
sudden cardiac death; otherwise non-contributory.

Physical Exam:
ADMISSION EXAM:
Vitals: T: 98.6 BP: 110/60 P: 80 R: 18 O2: 100% on 2L
General: Alert, oriented, no acute distress
HEENT: Sclera anicteric, MMM, oropharynx clear
Neck: supple, JVP not elevated, no LAD
Lungs: Clear to auscultation bilaterally, no wheezes, rales,
ronchi
CV: Regular rate and rhythm, normal S1 + S2, no murmurs, rubs,
gallops
Abdomen: soft, non-tender, non-distended, bowel sounds present,
no rebound tenderness or guarding, no organomegaly
GU: no foley
Ext: warm, well perfused, 2+ pulses, no clubbing, cyanosis or
edema
Skin: no rashes or lesions
Neuro:
Mental status: Awake and alert, cooperative with exam, normal
affect.
Orientation: Oriented to person, place, and date.
Recall: [**2-16**] objects at 5 minutes.
Language: Speech fluent with good comprehension and repetition.
Naming intact. No dysarthria or paraphasic errors.

Cranial Nerves:
I: Not tested
II: Pupils equally round and reactive to light, 3 to 2
mm bilaterally. Visual fields are full to confrontation.
III, IV, VI: Extraocular movements intact bilaterally without
nystagmus.
V, VII: Facial strength and sensation intact and symmetric, face
symmetric.
VIII: Hearing intact to finger rub bilaterally.
IX, X: Palatal elevation symmetrical.
[**Doctor First Name 81**]: Sternocleidomastoid and trapezius normal bilaterally, face
symmetric.
XII: Tongue midline without fasciculations.
XII: Tongue midline without fasciculations.

Motor: Normal bulk and tone bilaterally. No abnormal movements,
tremors. Strength full power [**5-22**] throughout. No pronator drift

Sensation: Intact to light touch, propioception, pinprick and
vibration bilaterally.


==> error_gt.txt <==
 [**Hospital 2**] MEDICAL CONDITION:
  19 year old man with trauma
 REASON FOR THIS EXAMINATION:
  trauma
 No contraindications for IV contrast


==> error_tdmac.txt <==
[**Hospital 4**] MEDICAL CONDITION:
  45 year old man s/p 9 days of trauma
 REASON FOR THIS EXAMINATION:
  eval for fx
 No contraindications for IV contrast


==> nicu_gt.txt <==
#2.  Respiratory  O:  Pt. remains on IMV 20/6 @ rate 18.
FIO2 range ~ 31-44%.  LS coarse/clear w/ suctioning.  Pt.
suctioned Q 4hrs for mod amounts of white secretions.  RR
40-60's, no increase work of breathing noted.  No A/B's
noted this shift.  He is on Caffeine and Diuril.  A:  Pt. is
stable on IMV.  P:  Continue to monitor respiratory status.
Monitor for A/B's.

#4.  FEN  O:  TF restricted to 130cc/kg/d of BM28 w/PM =23cc
Q 4hrs, gavaged over 70 [** **].  Abdomen is soft, pink, +BS, no
loops, no spits.  Abdominal girth is 20.5-21cm.  He is
voiding/ [** **] guiac -stool.  A:  Pt. is tolerating
current nutritional plan.  P:  Continue w/ current feeding
plan.  Monitor for s/s of intolerance.  Plan to advance
feeds to BM 30 w/PM tonight.

#5.  Growth/Development  O:  Pt. remains in servo-control
isolette w/ stable temps.  He is [** 79**] and active w/ cares,
sleeps well in between.  Fontanelle soft/flat.  He settles
well, likes to be on his belly.  A:  AGA  P:  Continue to
provide environment appropriate for growth and development.

#6.  Parenting   O:  [** **] in to visit throughout the day
for cares.  They were updated at [** 781**] on pt's current
status and daily plan of care.  [** **] active and
participate in cares well.  Dad [**Name (NI) 205**] x1 hr, tolerated
well by pt.  A:  [**Name (NI) **] very loving and involved.  P:
Continue to support and educate.



==> nicu_tdmca.txt <==
#2.  Respiratory  O:  Pt. received on IMV 20/6 @ rate of 18.
 FIO2 ~30-40%.  LS coarse throughout.  RR 40-60's.  He has
mild IC/SC retractions noted.  Pt. suctioned w/ cares for
mod amounts of white secretions.  No A&B's noted this shift
thus far.  A:  Pt. is stable on IMV.  P:  Continue to
monitor respiratory status.  Monitor for A&B's.  Provide
additional O2 support as needed.

#4.  FEN  O:  TF 130cc/kg/d of BM28w/PM =27cc Q 4hrs,
gavaged over 40 min, tolerated well.  Abdomen is soft, pink,
+BS, no loops/spits noted.  Abdominal girth is 19-19.5cm.
He is voiding/ stooling guiac -stool QS.  A:  Pt. is
tolerating current nutritional plan.  P:  Continue w/
current feeding plan.  Monitor for s/s of intolerance.

#5.  Growth/Development  O:  Pt. remains on servo-control
isolette w/ stable temps.  He is alert and active w/ cares,
sleeps well in between.  Fontanelle soft/flat.  He loves to
use his pacifier, brings hands to face.  A:  AGA  P:
Continue to provide environment appropriate for growth and
development.

#6.  [** **]  O:  No contact from [**Name2 (NI) **] this shift thus
far.  P:  Continue to update, support and educate.


==> npn_gt.txt <==
NPN 0700-1900


RESP:  Infant remains in RA, maintaining O2 sats 90-100%.
RR 40s-70s.  LS cl/=.  Mild SC retractions.  No A's or B's
thus far.  P: Cont to monitor resp status.

FEN:  TF increased to 80cc/kg/day of D10W infusing at
60cc/kg/day via PIV without incidence.  Infant po fed at
1300 & only took 2cc.  PG feeds will be started at 1700 at
20cc/kg/day of SC20.  DS 93.  Abd exam soft, round, +BS, no
loops.  Voiding, u/o= 1.8cc/kg/hr.  Med mec stool x1.  Lytes
at 24hrs of age = 131/5.3/100/21.  Please see flowsheet for
bili results.  P: Cont to support nutritional needs.

G&D:  Temps stable, now swaddled on off warmer.  Infant is
a&a with cares.  Irritable at times in between cares.
Appropriately brings hands to face to comfort self.  AFSF.
AGA.  P: Cont to support dev needs.

SOCIAL:  Mom called x1.  Updated on infant's condition and
plan of care.  States she hopes to come up to NICU later
today to visit infant.  P: Cont to support & update parents.

ID:  Infant cont on 48hr r/o of ampi & gent.  Initial CBC
was neutropenic.  CBC at 24hrs of age = WBC 12.8, 51 neuts,
0 bands, 45 lymphs, Hct 55.1, plt 273.  [** 322**] cx neg to
date.  P: Cont to monitor infant for s/sx of sepsis.



==> npn_moe.txt <==
NPN 0700-1900


RESP:  Infant remains in RA, maintaining O2 sats 98-100%.
RR 30s-50s.  LS cl/=.  Mild SC retractions.  No A's or B's.
P: Cont to support & monitor resp status.

ID:  Infant continues on 48hr r/o of ampi & gent.  CBC
benign & blood cx neg to date.  P: Cont to monitor for s/s
sepsis.

FEN:  NPO.  TF at 80cc/kg/day of D10W infusing well via
PIV.  Abd exam benign; min asp & no spits.  Voiding & no
stool.  P: Cont to support growth & nutrition.

G&D:  Temps stable, nested on sheepskin on open warmer.
Infant is a&a with cares.  Settles well in between cares.
Appropriately brings hands to face & sucks pacifier to
comfort self.  AFSF.  AGA.  P: Cont to support dev needs.

SOCIAL:  No contact with family thus far.  P: Update &
support family when possible.


==> radio_gt.txt <==
[**2101-7-12**] 5:44 AM
 CHEST (PORTABLE AP)                                             Clip # [**Clip Number (Radiology) 44638**]
 Reason: ETT,collapsed lung
 Admitting Diagnosis: CHEST PAIN
 ______________________________________________________________________________
 [**Hospital 2**] MEDICAL CONDITION:
  55 year old man s/p mainstem stent placement intubated
 REASON FOR THIS EXAMINATION:
  ETT,collapsed lung
 ______________________________________________________________________________
                                 FINAL REPORT
 INDICATION:  55-year-old man status post mainstem stent placement, ET tube,
 collapsed lung.

 COMPARISON:  Chest radiograph from [**2101-7-11**].

 FINDINGS:  ET tube is 8.2 cm above the carina.  A left mainstem bronchus stent
 is in place.  Since the prior radiograph, there is no significant change.
 Small left pleural effusion is unchanged The right lung is clear.  There is no
 focal consolidation, or pneumothorax.  The bony structures are intact.

 IMPRESSION:  ET tube 8.2 cm above the carina.  Otherwise, no significant
 change since prior radiograph.



==> radio_notetype_hint.txt <==
[**2101-7-12**] 5:44 PM
 CT HEAD W/O CONTRAST                                            Clip # [**Clip Number (Radiology) 105293**]
 Reason: eval for ICH
 ______________________________________________________________________________
 [**Hospital 2**] MEDICAL CONDITION:
  History: 79M with fall
 REASON FOR THIS EXAMINATION:
  eval for ICH
 No contraindications for IV contrast
 ______________________________________________________________________________
 WET READ: [**First Name9 (NamePattern2) 1333**] [**Doctor First Name 141**] [**2101-7-12**] 6:02 PM
  no acute intracranial process

 WET READ VERSION #1
 ______________________________________________________________________________
                                 FINAL REPORT
 HISTORY:  79-year-old male with fall.

 COMPARISON:  None available.

 TECHNIQUE:  Non-contrast head CT was obtained.

 FINDINGS:  There is no evidence of acute intracranial hemorrhage, mass effect,
 shift of normally midline structures, hydrocephalus, or acute major vascular
 territorial infarction.  The [**Doctor Last Name 107**]-white matter differentiation is preserved.
 The visualized paranasal sinuses and mastoid air cells are well aerated.

 IMPRESSION:  No acute intracranial process.


==> sample_moe1.txt <==
PATIENT/TEST INFORMATION:
Indication: Intraop CABG evaluate valves, ventricular function, aortic contours
Height: (in) 70
Weight (lb): 220
BSA (m2): 2.18 m2
BP (mm Hg): 110/70
HR (bpm): 60
Status: Inpatient
Date/Time: [**2132-5-22**] at 11:58
Test: TEE (Complete)
Doppler: Full Doppler and color Doppler
Contrast: None
Technical Quality: Adequate


INTERPRETATION:

Findings:

LEFT ATRIUM: Mild LA enlargement. No spontaneous echo contrast in the body of
the [**Name Prefix (Prefixes) 4**] [**Last Name (Prefixes) 5**] LAA. Good (>20 cm/s) LAA ejection velocity.

RIGHT ATRIUM/INTERATRIAL SEPTUM: Mildly dilated RA. Normal interatrial septum.
No ASD by 2D or color Doppler.

LEFT VENTRICLE: Normal LV wall thickness. Normal LV cavity size. Normal
regional LV systolic function. Overall normal LVEF (>55%).

RIGHT VENTRICLE: Normal RV chamber size and free wall motion.

AORTA: Normal aortic diameter at the sinus level. Normal ascending aorta
diameter. Normal aortic arch diameter. Complex (>4mm) atheroma in the aortic
arch. Normal descending aorta diameter. Complex (>4mm) atheroma in the
descending thoracic aorta.

AORTIC VALVE: Normal aortic valve leaflets (3). No AS. No AR.

MITRAL VALVE: Normal mitral valve leaflets with trivial MR.

TRICUSPID VALVE: Normal tricuspid valve leaflets with trivial TR.

PULMONIC VALVE/PULMONARY ARTERY: Normal pulmonic valve leaflets. Physiologic
(normal) PR.

PERICARDIUM: No pericardial effusion.

GENERAL COMMENTS: A TEE was performed in the location listed above. I certify
I was present in compliance with HCFA regulations. The patient was under
general anesthesia throughout the procedure. No TEE related complications. The
patient appears to be in sinus rhythm. Results were personally reviewed with
the MD caring for the patient.

Conclusions:
Pre Bypass: The left atrium is mildly dilated. No spontaneous echo contrast is
seen in the body of the left atrium or left atrial appendage. No atrial septal
defect is seen by 2D or color Doppler. Left ventricular wall thicknesses are
normal. The left ventricular cavity size is normal. Regional left ventricular
wall motion is normal. Overall left ventricular systolic function is normal
(LVEF>55%). Right ventricular chamber size and free wall motion are normal.

(TRUNCATED FOR SPACE)


==> sample_moe2.txt <==
Admission Date:  [**2123-10-8**]              Discharge Date:   [**2123-10-16**]

Date of Birth:  [**2043-3-16**]             Sex:   F

Service: MEDICINE

Allergies:
Patient recorded as having No Known Allergies to Drugs

Attending:[**First Name3 (LF) 2297**]
Chief Complaint:
Shortness of breath

Major Surgical or Invasive Procedure:
None

History of Present Illness:
71 yo F with h/o COPD, HTN, and recent admission for COPD
exacerbation who presents with worsening shortness of breath.
She reports that she has been feeling more short of breath
recently. She has been having worsening cough with green
sputum production over the past few days. She denies fevers,
chills, chest pain, nausea, vomiting, abdominal pain, diarrhea,
constipation, dysuria, hematuria, leg pain or swelling. She
reports that she has been taking her medications regularly. She
has been taking her medications regularly. She also reports
that she has been taking her medications regularly.
.
In the ED, initial vs were: T: 98.6 P: 116 BP: 110/65 R: 16 O2
sat: 100% on NRB. Patient was given albuterol and ipratropium
nebs, methylprednisolone 125mg IV x1, magnesium 2gm IV x1, and
levofloxacin 750mg IV x1. She was admitted to the MICU for
further management.

On the floor, she reports feeling short of breath but otherwise
feels well.

Review of systems:
(+) Per HPI
(-) Denies fever, chills, night sweats, recent weight loss or
gain. Denies headache, sinus tenderness, rhinorrhea or
congestion. Denies cough, shortness of breath, or wheezing.
Denies chest pain, chest pressure, palpitations, or weakness.
Denies nausea, vomiting, diarrhea, constipation, abdominal pain,
or changes in bowel habits. Denies dysuria, frequency, or
urgency. Denies arthralgias or myalgias. Denies rashes or skin
changes.


Past Medical History:
COPD
Hypertension
Hyperlipidemia
Asthma
GERD
Hypothyroidism
Depression

(TRUNCATED FOR SPACE)


==> top5.txt <==
History (0.94, History), (0.00095, Past), (0.00044, Allergies), (0.00014, Date), (0.00013, HISTORY)
of      (0.92, of), (0.00044, OF), (0.00017, \n), (7.2e-05, or), (6.6e-05, from)
Present (0.94, Present), (0.0005, present), (0.00029, Birth), (0.00016, Invasive), (0.00016, Illness)
Illness (0.94, Illness), (0.00025, Complaint), (0.00024, ILLNESS), (0.00015, Present), (0.00012, HPI)
        (0.91, :\n), (0.0072, :\n[**), (0.0055, :\n ), (0.0022, :\n), (0.00052, :\n\n)
67 (0.27, 67), (0.15, 67), (0.071, This), (0.064, 66), (0.041, The)
F  (0.47, F), (0.3, yo), (0.057, y), (0.034, yoF), (0.0092, year)
bic (0.32, s), (0.069, with), (0.068, who), (0.057, pedestrian), (0.04, struck)
ycli (0.96, ycli), (0.028, ycl), (0.00051, restrained), (0.00034, ped), (0.00032, lo)
st  (0.98, st), (0.0023, ng), (0.001, nger), (0.001, ne), (0.00048, vs)
hit (0.4, struck), (0.39, vs), (0.017, driver), (0.016, hit), (0.011, versus)
by  (0.86, by), (0.016, in), (0.0062, a), (0.0048, head), (0.0047, at)
car (0.68, car), (0.13, a), (0.02, truck), (0.018, vehicle), (0.014, auto)
, (0.13, , ), (0.087, . ), (0.081, while), (0.063, at), (0.052, , +)
unknown (0.083, thrown), (0.054, GCS), (0.046, struck), (0.041, no), (0.03, unrestrained)
LOC (0.46, LOC), (0.077, loss), (0.048, speed), (0.028, details), (0.021, loc)
, (0.47, , ), (0.11, . ), (0.055, at), (0.054, .  ), (0.015, , +)
was (0.23, GCS), (0.042, intubated), (0.031, found), (0.026, no), (0.02, transferred)
wearing (0.13, taken), (0.055, found), (0.054, brought), (0.04, intubated), (0.029, struck)
helmet (0.38, a), (0.24, helmet), (0.065, car), (0.034, an), (0.015,  [**)
but (0.12, and), (0.053, at), (0.041, upon), (0.037, while), (0.033, but)
this (0.18, was), (0.033, found), (0.029, hit), (0.029, had), (0.022, did)
was (0.42, was), (0.056, time), (0.042, is), (0.019, AM), (0.018, morning)
found (0.1, not), (0.081, unwitnessed), (0.054, witnessed), (0.042, a), (0.021, an)
separated (0.22, to), (0.12, by), (0.11, on), (0.061, down), (0.037, at)
from (0.35, from), (0.23, by), (0.058, . ), (0.039, and), (0.035, on)
patient (0.41, her), (0.11, the), (0.085, car), (0.04, vehicle), (0.029, a)
. "( 0.14, . ), (0.12, and), (0.11, ), (0.099, .  ), (0.061, , )"
GCS (0.25, She), (0.09, Pt), (0.06, Patient), (0.03, Per), (0.028, No)
of (0.23, was), (0.19, 15), (0.074, at), (0.065, of), (0.043, on)
15 (0.35, 15), (0.14, 3), (0.11, 14), (0.042, 13), (0.04, 8)
when (0.31, at), (0.19, on), (0.053, .  ), (0.048, , ), (0.039, in)
EMS (0.33, \n), (0.23, EMS), (0.18, she), (0.031, the), (0.013, he)
arrived (0.78, arrived), (0.085, was), (0.033, called), (0.0068, arrival), (0.0056, found)
. ( 0.24, .  ), (0.15, , ), (0.081, and), (0.079, at), (0.068, . )
Taken (0.14, She), (0.1, Pt), (0.076, Patient), (0.036, Upon), (0.035, Intubated)
to (0.85, to), (0.013, emergently), (0.0093, by), (0.0041, for), (0.0036, directly)
OSH (0.55,  [**), (0.22, OSH), (0.063, an), (0.018, the), (0.011, outside)
where (0.57, where), (0.13, , ), (0.077, and), (0.021, ED), (0.019, .  )
she (0.46, she), (0.067, CT), (0.058, head), (0.05, a), (0.049, GCS)
was (0.67, was), (0.13, had), (0.039, received), (0.0062, became), (0.0056, underwent)
found (0.3, intubated), (0.16, found), (0.052, noted), (0.032, awake), (0.019, alert)
to (0.87, to), (0.0042, on), (0.0027, with), (0.0021, by), (0.0017, in)
have (0.65, have), (0.24, be), (0.00084, develop), (0.00068, \n), (0.00064, to)
a ( 0.27, a), (0.077, multiple), (0.034, \n), (0.027, GCS), (0.025, SAH)
splenic (0.11, right), (0.089, large), (0.075, GCS), (0.068, small), (0.066, \n)
laceration (0.65, laceration), (0.077, lac), (0.043, hematoma), (0.039, bleed), (0.015, contusion)
requiring (0.24, , ), (0.21, and), (0.16, .  ), (0.11, with), (0.029, . )
3 ( 0.098, splenectomy), (0.073, a), (0.04, exploratory), (0.035, emergent), (0.029, surgical)
units (0.56, units), (0.058, U), (0.042, u), (0.035, vessel), (0.025, -)
of (0.39, of), (0.13, PRBCs), (0.12, PRBC), (0.1, FFP), (0.036, pRBCs)
packed (0.26, blood), (0.15, PRBCs), (0.15, FFP), (0.12, PRBC), (0.04, pRBCs)
RBCs (0.54, red), (0.11, cells), (0.094, RBCs), (0.051, blood), (0.034, RBC)
. ( 0.28, .  ), (0.24, and), (0.17, , ), (0.048, . ), (0.02, .\n\n)

